Manufacturing Revolutions: Industrial Policy and Industrialization in South Korea

I study the impact of industrial policies on industrial development by considering an important episode during the East Asian miracle: South Korea's heavy and chemical industry (HCI) drive, 1973--1979. Based on newly assembled data, I use the introduction and termination of industrial policies to study their impacts during and after the intervention period. (1) I reveal that heavy-chemical industrial policies promoted the expansion and dynamic comparative advantage of directly targeted industries. (2) Using variation in exposure to policies through the input-output network, I demonstrate that the policy indirectly benefited downstream users of targeted intermediates. (3) The benefits of HCI persisted even after the policy ended, as some results were slower to appear. The findings suggest that the temporary drive shifted Korean manufacturing into more advanced markets and supported durable change. This study helps clarify the lessons drawn from the East Asian growth miracle. JEL Codes: L5, O14, O25, N6. Keywords: industrial policy, East Asian miracle, economic history, industrial development, Heavy-Chemical Industry Drive, Heavy and Chemical Industry Drive.

==> README.txt <==
This submission contains:
  • arxiv_paper.tex   – main manuscript that inputs arxiv_paper.bbl
  • paperstyle.tex    – in-lined style file
  • arxiv_paper.bbl   – pre-compiled bibliography
  • content .tex files for sections, figures, and tables
  • all graphic files (PDF/PNG/JPG/EPS) used by \includegraphics

To compile locally:
  pdflatex arxiv_paper
  pdflatex arxiv_paper        # run twice to resolve refs

Notes:
  – Citations have been converted from biblatex to natbib.
  – The Supplemental Appendix is referenced but not included; labels
    appear as S.X.Y.

